The simulation chain for the Terzina Cherenkov telescope on board the NUSES space mission

The Terzina telescope is designed to detect ultra-high energy cosmic rays (UHECRs) and Earth-skimming neutrinos from a 550 km low-Earth orbit (LEO) by observing Cherenkov light emitted by Extensive Air Showers (EAS) in the Earth's atmosphere pointing towards the telescope and in the field of view. In this contribution, a simulation chain for the Terzina telescope on board the NUSES mission will be presented. The chain encompasses all stages of the detection process, from event generation and EAS modelling with CORSIKA and EASCherSim to Geant4-based simulations of the telescope's geometry and optics, followed by modelling of the trigger system and silicon photomultiplier (SiPM) response. The Geant4 module includes the real CAD model of the telescope structure and optical components, with aspherical lenses manually implemented to ensure accurate representation of the optical efficiency and point spread function in Geant4. This comprehensive pipeline, developed using modular C++ code and Python tools for event analysis and reconstruction, produces detailed performance assessments of a telescope operating in a LEO mission but can be adapted for any high altitude Cherenkov telescope, making it a versatile tool for future observatory designs. The possibility of modelling balloons in the atmosphere has also been developed.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

